Molecular Gas Content in Dust-Rich Virgo Galaxies. I. First Results from PMO Telescope Observations

In this study, we used the 13.7m telescope at Qinghai Station to observe CO data in 48 galaxies in Virgo clusters, of which 41 sources observed CO signals. The properties of molecular gas are deduced by co-to-$H_2$ factor. We also collected and investigated the relationship between $M_{H_2}$ and other galactic properties ($M_B$, $L_K$, sfr, and $def_{HI}$). We found correlations between $M_{H_2}$ and $M_B$, $L_K$, sfr, and $def_{HI}$. It has the strongest correlation with Lk. There is a certain correlation between MB and MB, but the scattering is larger. For sfr, the more abundant the atomic and molecular gases, the stronger the sfr activity.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

